Leveraging knowledge distillation for partial multi-task learning from multiple remote sensing datasets

Partial multi-task learning where training examples are annotated for one of the target tasks is a promising idea in remote sensing as it allows combining datasets annotated for different tasks and predicting more tasks with fewer network parameters. The na\"ive approach to partial multi-task learning is sub-optimal due to the lack of all-task annotations for learning joint representations. This paper proposes using knowledge distillation to replace the need of ground truths for the alternate task and enhance the performance of such approach. Experiments conducted on the public ISPRS 2D Semantic Labeling Contest dataset show the effectiveness of the proposed idea on partial multi-task learning for semantic tasks including object detection and semantic segmentation in aerial images.

==> svg-inkscape/IGARSS-KD-MTL_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{620.04423523bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50291589)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.2782827,0.41824452){\color[rgb]{0.4,0.4,0.4}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Teacher\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.27646831,0.24829696){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Encoder\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.59638975,0.41302505){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Detection head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.59761476,0.29244704){\color[rgb]{0.50196078,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Detection head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.59761476,0.19567975){\color[rgb]{0.08627451,0.31372549,0.08627451}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentation head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.42843527,0.34017116){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feature\\loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.73685572,0.0704589){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Soft Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.2782827,0.07628256){\color[rgb]{0.4,0.4,0.4}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Teacher\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.59638975,0.0710631){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentation head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.73685572,0.41211169){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Soft Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.80566443,0.29244704){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hard Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.80449663,0.19567975){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hard Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.29229421,0.41824452){\color[rgb]{0.4,0.4,0.4}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Teacher\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.26870718,0.24829696){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Student\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.61040126,0.41302505){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Detection head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.61162626,0.29244704){\color[rgb]{0.50196078,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Detection head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.61162626,0.19567975){\color[rgb]{0.08627451,0.31372549,0.08627451}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentation head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.44228351,0.32873477){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feature loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.75086723,0.0704589){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Soft Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.29229421,0.07628256){\color[rgb]{0.4,0.4,0.4}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Teacher\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.61040126,0.0710631){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentation head\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.44228351,0.15736021){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feature loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.75086723,0.41211169){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Soft Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.81967594,0.29244704){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hard Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(1.81850814,0.19567975){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hard Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{IGARSS-KD-MTL_svg-tex.pdf}}%
    \put(0.42843527,0.1587325){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feature\\loss\end{tabular}}}}%
    \put(0.51761581,0.00544316){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Text is not SVG - cannot display\end{tabular}}}}%
  \end{picture}%
\endgroup%

